A uGMRT search for radio emission from planets around evolved stars

In this work, we present the results from a study using the Giant Meterwave Radio Telescope (GMRT) to search for radio {emission} from planets around three evolved stars namely $\alpha$~Tau, $\beta$~UMi, and $\beta$~Gem. Both $\alpha$~Tau and $\beta$~UMi host massive $\sim$ 6 $M_J$ mass planets at about $\sim$1.4 au from the central star, while $\beta$~Gem is host to a 2.9 $M_J$ mass planet at 1.7 au from the host star. We observe $\alpha$~Tau and $\beta$~ UMi at two u(upgraded)GMRT bands; band~3 (250-500~MHz) and band~4 (550-900~MHz). We also analyzed the archival observations from $\beta$ Gem at 150~MHz from GMRT. We did not detect any radio signals from these systems. At 400~MHz, the 3$\sigma$ upper limit is 87 $\mu$Jy/beam for $\alpha$~Tau~{b} and 77.4 $\mu$Jy/beam for $\beta$~UMi~{b}. From our observations at 650~MHz, we place a 3$\sigma$ upper limit of 28.2 $\mu$Jy/beam for $\alpha$~Tau~b and 33.6 $\mu$Jy/beam for $\beta$~UMi~b. For $\beta$ Gem b, at 150~MHz, we place an upper limit of 2.5 mJy. At 400~MHz and 650~MHz, our observations are the deepest radio images for any exoplanetary system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
